An Anisotropic $hp$-Adaptation Framework for Ultraweak Discontinuous Petrov-Galerkin Formulations

In this article, we present a three-dimensional anisotropic $hp$-mesh refinement strategy for ultraweak discontinuous Petrov--Galerkin (DPG) formulations with optimal test functions. The refinement strategy utilizes the built-in residual-based error estimator accompanying the DPG discretization. The refinement strategy is a two-step process: (a) use the built-in error estimator to mark and isotropically $hp$-refine elements of the (coarse) mesh to generate a finer mesh; (b) use the reference solution on the finer mesh to compute optimal $h$- and $p$-refinements of the selected elements in the coarse mesh. The process is repeated with coarse and fine mesh being generated in every adaptation cycle, until a prescribed error tolerance is achieved. We demonstrate the performance of the proposed refinement strategy using several numerical examples on hexahedral meshes.

==> results/EJ_testcase_invst_adjoint_graph/error_hp_EJ_adj_invst_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,7.482924e+00,5.462556e+00,4.092737e-02,1.188512e-01,2.504312e-01 
8,8.203132e+00,5.848035e+00,4.319709e-02,1.454889e-01,3.065593e-01 
10,9.093672e+00,6.349604e+00,4.383549e-02,1.737752e-01,3.662893e-01 
10,9.909178e+00,6.760614e+00,3.839584e-02,1.738776e-01,3.667298e-01 
10,1.033842e+01,6.958943e+00,3.925677e-02,1.767966e-01,3.728278e-01 
10,1.073470e+01,7.146569e+00,3.885641e-02,1.706256e-01,3.598144e-01 
12,1.273630e+01,8.252372e+00,1.428775e-02,7.747252e-02,1.632803e-01 
16,1.375598e+01,8.942014e+00,1.321600e-02,7.361108e-02,1.550884e-01 
22,1.398809e+01,9.097701e+00,1.310562e-02,6.025029e-02,1.269390e-01 
22,1.409963e+01,9.169623e+00,1.217181e-02,4.510645e-02,9.503307e-02 
28,1.559669e+01,1.029142e+01,6.873752e-03,1.411107e-02,2.973008e-02 
28,1.593857e+01,1.043727e+01,6.638782e-03,1.947755e-02,4.103652e-02 
34,1.772101e+01,1.124255e+01,2.362256e-02,8.380335e-02,1.765615e-01 
40,1.783701e+01,1.144460e+01,2.187418e-02,9.989250e-02,2.104581e-01 
58,1.964628e+01,1.297233e+01,5.238437e-03,1.773890e-02,3.737304e-02 
58,1.977583e+01,1.301773e+01,4.947141e-03,1.727525e-02,3.639620e-02 
70,2.003245e+01,1.308232e+01,4.983493e-03,1.864380e-02,3.927951e-02 
96,2.258356e+01,1.481855e+01,2.625257e-03,5.898316e-03,1.242681e-02 
102,2.273224e+01,1.494648e+01,2.778933e-03,5.356039e-03,1.128432e-02 
112,2.397219e+01,1.569744e+01,2.366919e-03,4.811966e-03,1.013805e-02 
118,2.468895e+01,1.623735e+01,2.419307e-03,5.057141e-03,1.065459e-02 
148,2.702786e+01,1.760454e+01,1.705953e-03,2.790573e-03,5.879293e-03 
148,2.713829e+01,1.764211e+01,1.776794e-03,2.912637e-03,6.136463e-03 
194,3.039623e+01,1.971256e+01,1.644191e-03,1.141572e-03,2.405111e-03 
196,3.059871e+01,1.986661e+01,1.620792e-03,1.122866e-03,2.365699e-03 
196,3.061935e+01,1.988180e+01,1.616271e-03,1.118952e-03,2.357454e-03 
273,3.459757e+01,2.255149e+01,9.271072e-04,7.358601e-04,1.550340e-03 
273,3.463151e+01,2.257898e+01,8.057803e-04,6.710973e-04,1.413895e-03 
322,3.641847e+01,2.374144e+01,4.942395e-04,5.568663e-04,1.173229e-03 
355,3.754915e+01,2.441746e+01,4.390309e-04,3.677725e-04,7.748381e-04 
441,4.062275e+01,2.642115e+01,3.671170e-04,3.003980e-04,6.328907e-04 
544,4.400947e+01,2.871905e+01,3.424601e-04,2.456907e-04,5.176311e-04 
544,4.403664e+01,2.874408e+01,3.424145e-04,2.441095e-04,5.142999e-04 
724,4.817083e+01,3.152991e+01,3.287910e-04,1.936291e-04,4.079458e-04 
789,4.951178e+01,3.240564e+01,2.713069e-04,1.643740e-04,3.463097e-04 
791,4.956869e+01,3.243957e+01,2.615168e-04,1.617001e-04,3.406762e-04 
904,5.200185e+01,3.414214e+01,2.303647e-04,1.449415e-04,3.053687e-04 
905,5.199679e+01,3.412927e+01,2.396303e-04,1.574483e-04,3.317184e-04 
916,5.214003e+01,3.421974e+01,2.403427e-04,1.544294e-04,3.253582e-04 
982,5.351078e+01,3.516682e+01,2.348974e-04,1.449678e-04,3.054241e-04 
1202,5.744910e+01,3.774647e+01,2.200180e-04,1.192758e-04,2.512951e-04 
1315,5.935901e+01,3.904466e+01,1.889630e-04,1.157974e-04,2.439666e-04 


==> results/EJ_testcase_invst_adjoint_graph/error_p2_EJ_adj_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,7.482924e+00,5.462556e+00,4.092737e-02,1.188512e-01,2.504312e-01 
50,1.361718e+01,9.743476e+00,4.170668e-02,9.819742e-02,2.071736e-01 
127,1.846915e+01,1.307647e+01,5.043711e-02,1.228873e-01,2.590176e-01 
351,2.579924e+01,1.811043e+01,6.982448e-02,7.507624e-02,1.581884e-01 
1345,4.029121e+01,2.817577e+01,7.918115e-02,4.940859e-02,1.040969e-01 
4096,5.840316e+01,4.084394e+01,9.974884e-02,2.650263e-02,5.583684e-02 
12328,8.426659e+01,5.885505e+01,8.063033e-02,1.377231e-02,2.901606e-02 
39313,1.241896e+02,8.694999e+01,5.370672e-02,5.661991e-03,1.192891e-02 
83308,1.596096e+02,1.118751e+02,2.823039e-02,2.067645e-03,4.356199e-03 


==> results/EJ_testcase_invst_adjoint_graph/error_p3_EJ_adj_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,1.076930e+01,7.274786e+00,2.744286e-02,8.586326e-02,1.811442e-01 
36,1.761744e+01,1.164713e+01,2.813373e-02,1.042644e-01,2.198490e-01 
99,2.461875e+01,1.617134e+01,3.476007e-02,5.174347e-02,1.090462e-01 
274,3.447909e+01,2.250420e+01,2.748277e-02,3.309609e-02,6.973019e-02 
911,5.117446e+01,3.290545e+01,2.182324e-02,1.470780e-02,3.098710e-02 
2626,7.313499e+01,4.755889e+01,8.531267e-03,4.126315e-03,8.693490e-03 
5426,9.295886e+01,6.011847e+01,5.875739e-03,2.709279e-03,5.708018e-03 
11404,1.192599e+02,7.745044e+01,2.392036e-03,1.015297e-03,2.139069e-03 
17830,1.382895e+02,8.958687e+01,1.204653e-03,5.494583e-04,1.157621e-03 


==> results/EJ_testcase_invst_adjoint_graph/error_p4_EJ_adj_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,1.401189e+01,8.891706e+00,2.427200e-02,5.006277e-02,1.056326e-01 
36,2.297477e+01,1.427844e+01,2.202541e-02,4.716707e-02,9.940885e-02 
99,3.200325e+01,1.951675e+01,2.079393e-02,4.485966e-02,9.451783e-02 
302,4.643708e+01,2.836636e+01,1.683099e-02,1.596501e-02,3.363586e-02 
939,6.762904e+01,4.100178e+01,8.676950e-03,4.389927e-03,9.248880e-03 
2122,8.888134e+01,5.416604e+01,5.230809e-03,2.105926e-03,4.436850e-03 
3242,1.024591e+02,6.262845e+01,1.684173e-03,7.402072e-04,1.559499e-03 
6028,1.258921e+02,7.674855e+01,9.084176e-04,4.346514e-04,9.157412e-04 
10200,1.501579e+02,9.183347e+01,3.811019e-04,1.508291e-04,3.177729e-04 


==> results/ES_testcase_invst/error_hp_ES_invst_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,7.416860e+00,5.336803e+00,1.947493e-01,1.196197e+02,1.988188e+02 
9,8.581681e+00,5.768998e+00,3.085196e+00,9.687949e+01,5.684309e+01 
15,1.077217e+01,6.993191e+00,4.448388e+00,6.724112e+01,2.007468e+01 
30,1.312116e+01,8.702188e+00,4.755303e+00,5.621960e+01,1.488274e+01 
43,1.495095e+01,9.912571e+00,4.263944e+00,4.055918e+01,9.517751e+00 
58,1.669706e+01,1.124782e+01,4.012408e+00,2.382636e+01,4.986465e+00 
65,1.727354e+01,1.158289e+01,3.655334e+00,1.734529e+01,3.482283e+00 
69,1.822054e+01,1.207591e+01,3.461241e+00,1.331632e+01,2.626041e+00 
76,1.931694e+01,1.281392e+01,2.799802e+00,8.157787e+00,1.570625e+00 
83,2.029318e+01,1.342760e+01,2.354304e+00,3.834594e+00,7.192632e-01 
94,2.185720e+01,1.436134e+01,1.891674e+00,2.727559e+00,5.016544e-01 
122,2.435637e+01,1.598044e+01,1.516179e+00,1.579213e+00,2.871314e-01 
135,2.516215e+01,1.643963e+01,1.336895e+00,1.021664e+00,1.841425e-01 
159,2.617826e+01,1.704945e+01,1.310573e+00,9.090085e-01,1.632930e-01 
197,2.882816e+01,1.880879e+01,9.792346e-01,6.616139e-01,1.182363e-01 
210,2.942574e+01,1.916477e+01,8.536141e-01,5.309020e-01,9.469524e-02 
255,3.220346e+01,2.084773e+01,6.779193e-01,3.913414e-01,6.970279e-02 
273,3.293467e+01,2.132085e+01,6.146636e-01,3.389923e-01,6.037661e-02 
285,3.328315e+01,2.152566e+01,5.772735e-01,3.026005e-01,5.389206e-02 
290,3.340098e+01,2.155511e+01,6.622473e-01,2.847168e-01,5.070274e-02 
317,3.455323e+01,2.232974e+01,5.971689e-01,2.337268e-01,4.160599e-02 
358,3.589682e+01,2.330409e+01,4.725555e-01,1.854820e-01,3.301356e-02 
358,3.591647e+01,2.332126e+01,4.676413e-01,1.685902e-01,3.000703e-02 
369,3.619824e+01,2.351274e+01,3.864148e-01,1.593886e-01,2.836839e-02 
379,3.638048e+01,2.365180e+01,4.494069e-01,1.547272e-01,2.753845e-02 
394,3.709472e+01,2.410773e+01,3.992436e-01,1.646434e-01,2.930279e-02 
409,3.736908e+01,2.426557e+01,4.102086e-01,1.615634e-01,2.875430e-02 
414,3.748046e+01,2.437602e+01,3.924811e-01,1.650471e-01,2.937417e-02 
414,3.748829e+01,2.438107e+01,3.971024e-01,1.637263e-01,2.913910e-02 
457,3.929343e+01,2.554433e+01,2.266987e-01,1.310696e-01,2.332604e-02 
486,4.012647e+01,2.606738e+01,2.056124e-01,1.074372e-01,1.911974e-02 
497,4.066795e+01,2.643642e+01,1.665235e-01,8.536467e-02,1.519164e-02 
501,4.076186e+01,2.649116e+01,2.280467e-01,8.629621e-02,1.535732e-02 
503,4.076607e+01,2.646310e+01,2.579932e-01,8.404286e-02,1.495631e-02 
507,4.079593e+01,2.645787e+01,2.568888e-01,8.043558e-02,1.431435e-02 
508,4.080114e+01,2.644739e+01,2.683902e-01,8.000486e-02,1.423770e-02 
508,4.080574e+01,2.645072e+01,2.695837e-01,7.942118e-02,1.413383e-02 
514,4.097738e+01,2.654803e+01,2.520171e-01,7.733853e-02,1.376320e-02 
517,4.104951e+01,2.656127e+01,2.607725e-01,7.667427e-02,1.364499e-02 
520,4.109970e+01,2.658298e+01,2.607708e-01,7.605386e-02,1.353458e-02 
545,4.218756e+01,2.729042e+01,1.983412e-01,6.524648e-02,1.161128e-02 
546,4.221096e+01,2.731769e+01,1.954295e-01,6.279026e-02,1.117416e-02 
546,4.223694e+01,2.732975e+01,1.942644e-01,6.202497e-02,1.103797e-02 
557,4.275414e+01,2.764126e+01,1.678505e-01,6.149329e-02,1.094335e-02 
558,4.278312e+01,2.766523e+01,1.529936e-01,5.823167e-02,1.036290e-02 
558,4.278840e+01,2.767089e+01,1.525749e-01,5.698301e-02,1.014069e-02 
561,4.287688e+01,2.772607e+01,1.254810e-01,5.607421e-02,9.978963e-03 
571,4.307145e+01,2.785297e+01,1.272084e-01,5.317085e-02,9.462281e-03 
574,4.312977e+01,2.787572e+01,1.289837e-01,5.236980e-02,9.319726e-03 
579,4.320811e+01,2.792625e+01,1.292199e-01,5.084030e-02,9.047537e-03 
580,4.323131e+01,2.794078e+01,1.294350e-01,5.055517e-02,8.996795e-03 
583,4.326731e+01,2.795870e+01,1.291385e-01,5.012824e-02,8.920818e-03 
604,4.393845e+01,2.836387e+01,1.101141e-01,4.557473e-02,8.110475e-03 
604,4.395898e+01,2.838333e+01,1.063714e-01,4.295367e-02,7.644032e-03 
607,4.402891e+01,2.844526e+01,1.052067e-01,4.270255e-02,7.599342e-03 
631,4.465330e+01,2.888779e+01,9.896458e-02,4.134578e-02,7.357892e-03 
631,4.465715e+01,2.889059e+01,9.875571e-02,4.083244e-02,7.266537e-03 
641,4.503240e+01,2.906525e+01,9.826500e-02,4.005528e-02,7.128234e-03 
669,4.596216e+01,2.975805e+01,4.966354e-02,3.579953e-02,6.370881e-03 
683,4.608020e+01,2.983240e+01,4.481128e-02,2.944556e-02,5.240129e-03 
722,4.666871e+01,3.023628e+01,4.050931e-02,2.337655e-02,4.160085e-03 
722,4.670679e+01,3.026870e+01,3.963663e-02,2.189633e-02,3.896666e-03 
746,4.740394e+01,3.073270e+01,3.742750e-02,1.772824e-02,3.154912e-03 
746,4.740795e+01,3.073658e+01,3.525362e-02,1.753786e-02,3.121033e-03 
746,4.741165e+01,3.073976e+01,3.518472e-02,1.740029e-02,3.096550e-03 
808,4.860575e+01,3.143811e+01,3.136634e-02,1.544672e-02,2.748893e-03 
808,4.862197e+01,3.145530e+01,3.102494e-02,1.490903e-02,2.653207e-03 
831,4.922650e+01,3.181929e+01,3.060093e-02,1.406084e-02,2.502263e-03 
834,4.933219e+01,3.190139e+01,1.639880e-02,1.365735e-02,2.430458e-03 
834,4.936463e+01,3.192659e+01,1.589493e-02,1.303893e-02,2.320404e-03 
969,5.157857e+01,3.333692e+01,1.324944e-02,1.071493e-02,1.906826e-03 
1029,5.279343e+01,3.409632e+01,1.242767e-02,8.940908e-03,1.591121e-03 
1093,5.392663e+01,3.481508e+01,1.212540e-02,7.834057e-03,1.394146e-03 
1172,5.561007e+01,3.587741e+01,1.154667e-02,6.978662e-03,1.241920e-03 
1178,5.565240e+01,3.592112e+01,1.144336e-02,6.842522e-03,1.217693e-03 
1344,5.945884e+01,3.820024e+01,9.157653e-03,5.429377e-03,9.662100e-04 
1344,5.953361e+01,3.824997e+01,8.935836e-03,4.992011e-03,8.883764e-04 
1352,5.971681e+01,3.835947e+01,8.823064e-03,4.824311e-03,8.585325e-04 
1354,5.976193e+01,3.839455e+01,8.769760e-03,4.745660e-03,8.445360e-04 
1354,5.976771e+01,3.839772e+01,8.750128e-03,4.673234e-03,8.316470e-04 
1470,6.214819e+01,3.983789e+01,6.287095e-03,3.812648e-03,6.784974e-04 
1473,6.231808e+01,3.994304e+01,5.954603e-03,3.409777e-03,6.068026e-04 
1492,6.257367e+01,4.011571e+01,5.892758e-03,3.229287e-03,5.746827e-04 
1512,6.265011e+01,4.013620e+01,6.633890e-03,3.224352e-03,5.738045e-04 
1562,6.357375e+01,4.065848e+01,5.514246e-03,3.032598e-03,5.396801e-04 
1562,6.361553e+01,4.069132e+01,5.474172e-03,2.969953e-03,5.285317e-04 
1637,6.489118e+01,4.143771e+01,5.325989e-03,2.762573e-03,4.916264e-04 
1638,6.490922e+01,4.145401e+01,5.318733e-03,2.749483e-03,4.892970e-04 
1638,6.492125e+01,4.146176e+01,5.359620e-03,2.762497e-03,4.916129e-04 
1772,6.718409e+01,4.285565e+01,4.516142e-03,2.519773e-03,4.484179e-04 
1772,6.726722e+01,4.291637e+01,4.457323e-03,2.408090e-03,4.285428e-04 
1798,6.757732e+01,4.311184e+01,4.404185e-03,2.326298e-03,4.139871e-04 
1812,6.773121e+01,4.321793e+01,4.384873e-03,2.289600e-03,4.074564e-04 
1812,6.773397e+01,4.321900e+01,4.382754e-03,2.285283e-03,4.066882e-04 
2011,7.084360e+01,4.513621e+01,3.503872e-03,2.044294e-03,3.638018e-04 
2013,7.086591e+01,4.515976e+01,3.499246e-03,2.042367e-03,3.634589e-04 
2022,7.103120e+01,4.528234e+01,3.421484e-03,2.031478e-03,3.615211e-04 
2023,7.104421e+01,4.529355e+01,3.419404e-03,2.027534e-03,3.608192e-04 
2031,7.120131e+01,4.539213e+01,3.350742e-03,2.027189e-03,3.607577e-04 
2032,7.121275e+01,4.540474e+01,3.348518e-03,2.027091e-03,3.607404e-04 
2059,7.148168e+01,4.559330e+01,3.310291e-03,2.108570e-03,3.752403e-04 
2071,7.158122e+01,4.566502e+01,3.295609e-03,2.089169e-03,3.717877e-04 
2215,7.372236e+01,4.697297e+01,2.496297e-03,1.931952e-03,3.438095e-04 
2220,7.379521e+01,4.701478e+01,2.488553e-03,1.931768e-03,3.437766e-04 
2221,7.380586e+01,4.702654e+01,2.487205e-03,1.931718e-03,3.437677e-04 
2233,7.401302e+01,4.718203e+01,2.400039e-03,1.795089e-03,3.194534e-04 
2263,7.433112e+01,4.740409e+01,2.358054e-03,1.752520e-03,3.118778e-04 
2378,7.544623e+01,4.815718e+01,2.281862e-03,1.716564e-03,3.054792e-04 
2378,7.547386e+01,4.817902e+01,2.266465e-03,1.701564e-03,3.028097e-04 
2571,7.804545e+01,4.982794e+01,1.699720e-03,1.576337e-03,2.805244e-04 
2581,7.818497e+01,4.993217e+01,1.650574e-03,1.525577e-03,2.714910e-04 
2604,7.841208e+01,5.009754e+01,1.566450e-03,1.404314e-03,2.499112e-04 
2610,7.848666e+01,5.015234e+01,1.557369e-03,1.396290e-03,2.484833e-04 
3142,8.463832e+01,5.399394e+01,1.371661e-03,1.250819e-03,2.225953e-04 
3145,8.469538e+01,5.403633e+01,1.366494e-03,1.241207e-03,2.208847e-04 
3294,8.612862e+01,5.495534e+01,1.175391e-03,7.615083e-04,1.355177e-04 
3303,8.624108e+01,5.504195e+01,1.166902e-03,7.416411e-04,1.319822e-04 
3411,8.724115e+01,5.567950e+01,1.189610e-03,7.633902e-04,1.358526e-04 
3757,9.076144e+01,5.793334e+01,1.159039e-03,1.000301e-03,1.780132e-04 
3768,9.084614e+01,5.798246e+01,9.369607e-04,7.217246e-04,1.284378e-04 
3792,9.104940e+01,5.812014e+01,9.407494e-04,7.023100e-04,1.249828e-04 
3969,9.221210e+01,5.883705e+01,8.871879e-04,6.753136e-04,1.201786e-04 
3989,9.227153e+01,5.887063e+01,8.952194e-04,6.720930e-04,1.196054e-04 
4005,9.231015e+01,5.889477e+01,8.992801e-04,6.708410e-04,1.193826e-04 
4329,9.491571e+01,6.052348e+01,8.720351e-04,6.447334e-04,1.147365e-04 


==> results/ES_testcase_invst/error_p2_ES_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,7.416860e+00,5.336803e+00,1.947493e-01,1.196197e+02,1.988188e+02 
22,1.024082e+01,7.179054e+00,2.646813e+00,9.358162e+01,5.413963e+01 
64,1.455587e+01,1.011859e+01,4.601795e+00,5.021136e+01,1.393283e+01 
225,2.218779e+01,1.549879e+01,4.532805e+00,2.473814e+01,5.228429e+00 
750,3.316720e+01,2.319928e+01,3.865629e+00,8.734366e+00,1.639492e+00 
2290,4.821862e+01,3.386277e+01,3.057502e+00,3.709966e+00,6.686294e-01 
6518,6.840061e+01,4.812324e+01,2.191602e+00,2.173392e+00,3.876649e-01 
16339,9.294725e+01,6.543231e+01,1.467592e+00,1.374098e+00,2.445905e-01 
38907,1.241755e+02,8.749056e+01,8.683013e-01,8.010536e-01,1.425599e-01 
83917,1.604122e+02,1.129869e+02,5.010511e-01,4.533926e-01,8.068569e-02 


==> results/ES_testcase_invst/error_p3_ES_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,1.072022e+01,7.166096e+00,8.595574e-01,1.082625e+02,1.190232e+02 
22,1.485792e+01,9.669176e+00,3.194494e+00,6.206468e+01,2.220554e+01 
64,2.114264e+01,1.364230e+01,3.741298e+00,2.600496e+01,5.877896e+00 
232,3.254125e+01,2.110679e+01,3.230842e+00,1.156579e+01,2.243980e+00 
785,4.891377e+01,3.183015e+01,2.513013e+00,3.109425e+00,5.630294e-01 
2143,6.842247e+01,4.462821e+01,1.686482e+00,1.711360e+00,3.055614e-01 
5685,9.477502e+01,6.191229e+01,1.049503e+00,1.018071e+00,1.812444e-01 
11705,1.206180e+02,7.887455e+01,5.898686e-01,5.649788e-01,1.005487e-01 
24466,1.542375e+02,1.008874e+02,3.210364e-01,3.010283e-01,5.357103e-02 
47307,1.921815e+02,1.257570e+02,1.662116e-01,1.550553e-01,2.759359e-02 


==> results/ES_testcase_invst/error_p4_ES_results.txt <==
ne,ndof_tot,ndof_cond,res,err_L2,err_L2_rel 
8,1.397274e+01,8.793659e+00,1.815523e+00,8.563882e+01,5.297113e+01 
15,1.706664e+01,1.041888e+01,3.303977e+00,4.124613e+01,1.155975e+01 
64,2.763471e+01,1.677441e+01,3.043689e+00,1.261059e+01,2.552946e+00 
239,4.294368e+01,2.621275e+01,2.278615e+00,4.394715e+00,8.126055e-01 
715,6.195548e+01,3.797760e+01,1.544965e+00,1.668749e+00,2.986934e-01 
1891,8.572397e+01,5.263894e+01,9.125049e-01,9.340417e-01,1.663698e-01 
3872,1.089172e+02,6.700631e+01,5.038082e-01,5.051199e-01,8.989882e-02 
8919,1.438378e+02,8.847824e+01,2.624292e-01,2.601123e-01,4.628980e-02 
14757,1.701571e+02,1.047337e+02,1.306426e-01,1.286898e-01,2.290161e-02 
24214,2.007121e+02,1.235725e+02,6.439168e-02,6.232628e-02,1.109156e-02 


==> results/FC_testcase_invst/error_hp_FC_invst_results.txt <==
ne,ndof_tot,ndof_cond,res 
56,1.420779e+01,1.024717e+01,8.625655e-01 
56,1.447519e+01,1.031341e+01,8.040402e-01 
56,1.489707e+01,1.044033e+01,7.180808e-01 
56,1.522764e+01,1.057617e+01,6.585882e-01 
59,1.559806e+01,1.054028e+01,7.269767e-01 
59,1.609835e+01,1.066189e+01,7.049631e-01 
59,1.640379e+01,1.074914e+01,6.901392e-01 
59,1.652430e+01,1.080082e+01,6.799095e-01 
69,1.777392e+01,1.119487e+01,5.353591e-01 
93,2.053395e+01,1.305695e+01,4.078065e-01 
96,2.100907e+01,1.317898e+01,3.970402e-01 
106,2.271417e+01,1.386780e+01,4.047062e-01 
172,2.826617e+01,1.728471e+01,2.339959e-01 
192,2.951594e+01,1.800617e+01,2.252201e-01 
223,3.030576e+01,1.847891e+01,2.362450e-01 
326,3.558684e+01,2.147807e+01,1.954048e-01 
377,3.778246e+01,2.281451e+01,1.827006e-01 
433,3.954335e+01,2.384917e+01,1.633755e-01 
442,3.982318e+01,2.402717e+01,1.547316e-01 
489,4.203832e+01,2.521888e+01,1.487308e-01 
500,4.267210e+01,2.557596e+01,1.428841e-01 
688,4.754872e+01,2.837340e+01,1.183277e-01 
717,4.837652e+01,2.892450e+01,1.149978e-01 
754,4.903759e+01,2.929932e+01,1.044141e-01 
758,4.915624e+01,2.936827e+01,9.858637e-02 
780,4.972084e+01,2.962116e+01,9.826527e-02 
810,5.066252e+01,3.012797e+01,9.680199e-02 
944,5.361952e+01,3.184923e+01,8.216858e-02 
1026,5.578093e+01,3.314931e+01,8.061997e-02 
1129,5.839192e+01,3.467675e+01,7.267534e-02 
1218,6.003331e+01,3.565934e+01,7.163210e-02 
1403,6.304851e+01,3.740176e+01,5.914896e-02 
1429,6.334089e+01,3.761947e+01,5.861225e-02 
1580,6.570684e+01,3.910121e+01,5.096393e-02 
1635,6.638881e+01,3.955145e+01,4.981801e-02 
1713,6.744246e+01,4.024372e+01,4.783789e-02 
1819,6.887389e+01,4.108351e+01,4.623112e-02 
1966,7.108942e+01,4.237551e+01,3.842128e-02 
2100,7.235479e+01,4.323274e+01,3.778918e-02 
2278,7.448110e+01,4.443761e+01,3.636994e-02 
2488,7.654860e+01,4.575404e+01,3.506606e-02 
2746,7.937481e+01,4.741032e+01,2.846785e-02 
2837,7.983497e+01,4.774664e+01,2.828931e-02 
3132,8.201175e+01,4.906101e+01,2.584342e-02 
3238,8.258803e+01,4.946564e+01,2.546413e-02 
3304,8.292605e+01,4.970277e+01,2.474892e-02 
3639,8.606319e+01,5.154372e+01,2.360083e-02 
3909,8.810074e+01,5.279821e+01,2.291664e-02 
3979,8.864684e+01,5.314969e+01,2.289789e-02 
4409,9.189469e+01,5.506054e+01,1.884071e-02 
4577,9.257438e+01,5.557890e+01,1.838432e-02 
4637,9.309952e+01,5.590481e+01,1.831385e-02 
5286,9.767678e+01,5.858912e+01,1.718068e-02 
5383,9.802530e+01,5.883965e+01,1.696159e-02 
5622,9.955243e+01,5.984823e+01,1.649500e-02 
5647,9.969997e+01,5.993456e+01,1.648545e-02 
5935,1.014834e+02,6.104860e+01,1.599316e-02 
6074,1.023848e+02,6.159324e+01,1.551663e-02 
6152,1.026451e+02,6.178603e+01,1.547085e-02 
6686,1.055192e+02,6.352488e+01,1.389374e-02 
6814,1.059628e+02,6.382406e+01,1.396082e-02 
7380,1.091991e+02,6.577171e+01,1.306350e-02 


==> results/FC_testcase_invst/error_p2_FC_results.txt <==
ne,ndof_tot,ndof_cond,res 
56,1.420779e+01,1.024717e+01,8.625655e-01 
126,1.829155e+01,1.278135e+01,6.476934e-01 
259,2.313033e+01,1.598827e+01,4.610839e-01 
476,2.835351e+01,1.962813e+01,3.237923e-01 
903,3.507819e+01,2.425368e+01,2.345007e-01 
1729,4.350848e+01,3.001222e+01,1.723122e-01 
3297,5.398045e+01,3.727456e+01,1.205054e-01 
6160,6.649566e+01,4.593153e+01,8.402817e-02 
11557,8.200610e+01,5.663593e+01,5.905457e-02 
22449,1.024188e+02,7.087109e+01,3.985505e-02 


==> results/FC_testcase_invst/error_p3_FC_results.txt <==
ne,ndof_tot,ndof_cond,res 
56,2.052129e+01,1.374010e+01,5.299923e-01 
126,2.652957e+01,1.717241e+01,4.112689e-01 
252,3.327863e+01,2.128191e+01,2.901990e-01 
448,4.038564e+01,2.595505e+01,1.963984e-01 
826,4.945515e+01,3.166513e+01,1.446149e-01 
1414,5.914348e+01,3.783702e+01,1.061903e-01 
2331,6.983136e+01,4.461046e+01,7.780326e-02 
3927,8.312832e+01,5.317151e+01,5.599046e-02 
6692,9.925155e+01,6.341143e+01,4.124412e-02 
10962,1.169647e+02,7.466625e+01,3.004336e-02 


==> results/FC_testcase_invst/error_p4_FC_results.txt <==
ne,ndof_tot,ndof_cond,res 
56,2.674008e+01,1.684989e+01,3.677125e-01 
119,3.404579e+01,2.080007e+01,2.807059e-01 
217,4.149451e+01,2.514212e+01,2.017892e-01 
420,5.165901e+01,3.118927e+01,1.453016e-01 
770,6.313668e+01,3.792738e+01,1.068368e-01 
1309,7.531124e+01,4.515093e+01,7.828570e-02 
2149,8.888809e+01,5.338780e+01,5.554181e-02 
3661,1.061827e+02,6.382251e+01,4.044197e-02 
5985,1.250438e+02,7.506761e+01,2.978460e-02 
9408,1.454273e+02,8.738168e+01,2.139460e-02 
15554,1.719937e+02,1.034174e+02,1.567095e-02 

